Funding Adjustments in Equity Linear Products

Valuation adjustments are nowadays a common practice to include credit and liquidity effects in option pricing. Funding costs arising from collateral procedures, hedging strategies and taxes are added to option prices to take into account the production cost of financial contracts so that a profitability analysis can be reliably assessed. In particular, when dealing with linear products, we need a precise evaluation of such contributions since bid-ask spreads may be very tight. In this paper we start from a general pricing framework inclusive of valuation adjustments to derive simple evaluation formulae for the relevant case of total return equity swaps when stock lending and borrowing is adopted as hedging strategy.

==> Blending0.dat <==
0.0		1.1130
2.5		1.1130
5.0		1.1130
7.5		1.1130
10.0	1.1130
12.5	1.1130
15.0	1.1130


==> Blending02.dat <==
0.0		0.8811
2.5		0.9041
5.0		0.9270
7.5		0.9500
10.0	0.9730
12.5	0.9959
15.0	1.0189


==> Blending04.dat <==
0.0		0.6296
2.5		0.6755
5.0		0.7214
7.5		0.7673
10.0	0.8132
12.5	0.8591
15.0	0.9050


==> Blending06.dat <==
0.0		0.3785
2.5		0.4473
5.0		0.5161
7.5		0.5848
10.0	0.6536
12.5	0.7224
15.0	0.7911


==> Blending08.dat <==
0.0		0.1279
2.5		0.2195
5.0		0.3111
7.5		0.4027
10.0	0.4943
12.5	0.5858
15.0	0.6774


==> Blending1.dat <==
0.0		-0.1223
2.5		-0.0079
5.0		0.1064
7.5		0.2208
10.0	0.3351
12.5	0.4495
15.0	0.5639


==> CollDown.dat <==
1	0.0036
0.8	0.2286
0.6	0.4540
0.4	0.6798
0.2	0.9060
0	1.1327


==> CollUp.dat <==
1	0.2093
0.8	0.3936
0.6	0.5782
0.4	0.7630
0.2	0.9480
0	1.1330


==> CreditDown.dat <==
1	0.1113
0.8	0.2954
0.6	0.4797
0.4	0.6643
0.2	0.8491
0	1.0342


==> CreditUp.dat <==
1	0.1015
0.8	0.3268
0.6	0.5524
0.4	0.7785
0.2	1.0050
0	1.2319


==> RepoFee0.dat <==
0	1.1330
10	1.1334
20	1.1337
30	1.1340
40	1.1344


==> RepoFee02.dat <==
0	0.9270
10	0.9075
20	0.8880
30	0.8685
40	0.8490


==> RepoFee04.dat <==
0	0.7214
10	0.6821
20	0.6429
30	0.6036
40	0.5644


==> RepoFee06.dat <==
0	0.5161
10	0.4572
20	0.3983
30	0.3394
40	0.2804


==> RepoFee08.dat <==
0	0.3111
10	0.2326
20	0.1542
30	0.0757
40	-0.0028


==> RepoFee1.dat <==
0	0.1064
10	0.0085
20	-0.0895
30	-0.1874
40	-0.2853


==> RepoTax0.dat <==
1	-0.1223
0.8	0.1279
0.6	0.3785
0.4	0.6296
0.2	0.8811
0	1.1130


==> RepoTax10.dat <==
1	0.3351
0.8	0.4943
0.6	0.6536
0.4	0.8132
0.2	0.9730
0	1.1330


==> RepoTax15.dat <==
1	0.5639
0.8	0.6774
0.6	0.7911
0.4	0.9050
0.2	1.0189
0	1.1330


==> RepoTax20.dat <==
1	0.7926
0.8	0.8606
0.6	0.9287
0.4	0.9967
0.2	1.0649
0	1.1330


==> RepoTax25.dat <==
1	1.0213
0.8	1.0438
0.6	1.0662
0.4	1.0885
0.2	1.1108
0	1.1330


==> RepoTax30.dat <==
1	1.2500
0.8	1.2269
0.6	1.2037
0.4	1.1803
0.2	1.1568
0	1.1330


==> RepoTax5.dat <==
1	0.1064
0.8	0.3111
0.6	0.5161
0.4	0.7214
0.2	0.9270
0	1.1330

